Antenna Array Design for Mono-Static ISAC

Mono-static sensing operations in ISAC perform joint beamforming between transmitter and receiver. However, in contrast to pure radar systems, ISAC requires to fulfill communications tasks and to retain the corresponding design constraints for at least one half-duplex antenna array. This shifts the available degrees of freedom to the design of the second half-duplex array, that completes the mono-static sensing setup of the 6G ISAC system. Consequently, although it is still possible to achieve the gains foreseen by the radar sparse array literature, it is necessary to adapt these considerations to the new ISAC paradigm. In this work, we propose a model to evaluate the angular capabilities of a mono-static setup, constrained to the shape of the communications array and its topology requirements in wireless networks. Accordingly, we enhance the joint angular capabilities by utilizing a sparse element topology of the sensing array with the same number of elements. Our analysis is validated by simulation experiments, confirming the value of our model in providing system designers with a tool to drastically improve the trade-off between angular capabilities for sensing and the cost of the deployed hardware.

==> Data/Prob_MD/prob_md_3_by_3_d_0.5_noise_-10_dB.txt <==
0.02	0.4713
0.03	0.4562
0.04	0.4414
0.05	0.4335
0.06	0.4237
0.07	0.4182
0.08	0.4123
0.09	0.4106
0.1	0.3946
0.11	0.368
0.12	0.3367
0.13	0.2851
0.14	0.1935
0.15	0.1165
0.16	0.06975
0.17	0.03275
0.18	0.00455
0.19	0.0
0.2	0.0
0.21	0.0
0.22	0.0


==> Data/Prob_MD/prob_md_3_by_3_d_0.5_noise_0_dB.txt <==
0.02	0.4676
0.03	0.4489
0.04	0.4361
0.05	0.4229
0.06	0.4097
0.07	0.3996
0.08	0.3857
0.09	0.3795
0.1	0.3696
0.11	0.3538
0.12	0.3222
0.13	0.2756
0.14	0.1903
0.15	0.1121
0.16	0.06705


==> Data/Prob_MD/prob_md_3_by_3_d_0.5_noise_10_dB.txt <==
0.02	0.4741
0.03	0.4571
0.04	0.4394
0.05	0.4188
0.06	0.397
0.07	0.375
0.08	0.3493
0.09	0.3221
0.1	0.2949
0.11	0.2651
0.12	0.2416
0.13	0.2086
0.14	0.1534
0.15	0.0933
0.16	0.0582


==> Data/Prob_MD/prob_md_3_by_3_d_1.5_noise_-10_dB.txt <==
0.02	0.4641
0.03	0.4477
0.04	0.4296
0.05	0.4173
0.06	0.415
0.07	0.3991
0.08	0.3665
0.09	0.3202
0.1	0.2525
0.11	0.1263
0.12	0.0615
0.13	0.01235
0.13	0.0001  % fix for plot line
0.14	0.0
0.15	0.0
0.16	0.0


==> Data/Prob_MD/prob_md_3_by_3_d_1.5_noise_0_dB.txt <==
0.02	0.4601
0.03	0.4435
0.04	0.4254
0.05	0.4112
0.06	0.4033
0.07	0.3933
0.08	0.3631
0.09	0.315
0.1	0.2486
0.11	0.1249
0.12	0.0582
0.13	0.01335
0.14	0.00025
0.15	0.0
0.16	0.0


==> Data/Prob_MD/prob_md_3_by_3_d_1.5_noise_10_dB.txt <==
0.02	0.4587
0.03	0.434
0.04	0.4129
0.05	0.3897
0.06	0.3723
0.07	0.3507
0.08	0.3253
0.09	0.2818
0.1	0.2189
0.11	0.1199
0.12	0.0546
0.13	0.0172
0.14	0.00255
0.15	0.0
0.16	0.0


==> Data/Prob_MD/prob_md_3_by_3_d_2.0_noise_-10_dB.txt <==
0.02	0.4631
0.03	0.4424
0.04	0.4293
0.05	0.4229
0.06	0.4168
0.07	0.3905
0.08	0.343
0.09	0.2709
0.1	0.1378
0.11	0.06025
0.12	0.0088
0.12	0.0001  % fix for plot line
0.13	0.0
0.14	0.0
0.15	0.0
0.16	0.0


==> Data/Prob_MD/prob_md_3_by_3_d_2.0_noise_0_dB.txt <==
0.02	0.4595
0.03	0.4395
0.04	0.4252
0.05	0.4158
0.06	0.4078
0.07	0.3881
0.08	0.3407
0.09	0.2672
0.1	0.1358
0.11	0.0581
0.12	0.01055
0.13	5e-05
0.14	0.0
0.15	0.0
0.16	0.0


==> Data/Prob_MD/prob_md_3_by_3_d_2.0_noise_10_dB.txt <==
0.02	0.4547
0.03	0.4256
0.04	0.4099
0.05	0.3897
0.06	0.374
0.07	0.3541
0.08	0.3184
0.09	0.2503
0.1	0.1338
0.11	0.05925
0.12	0.01535
0.13	0.00085
0.14	0.0
0.15	0.0
0.16	0.0


==> Data/Prob_MD/prob_md_5_by_5_d_0.5_noise_-10_dB.txt <==
0.02	0.4723
0.03	0.4553
0.04	0.4404
0.05	0.4283
0.06	0.4219
0.07	0.4265
0.08	0.4169
0.09	0.3893
0.1	0.3584
0.11	0.3119
0.12	0.2263
0.13	0.1227
0.14	0.0679
0.15	0.02215
0.16	0.0004


==> Data/Prob_MD/prob_md_5_by_5_d_0.5_noise_0_dB.txt <==
0.02	0.4693
0.03	0.4551
0.04	0.4395
0.05	0.4275
0.06	0.4189
0.07	0.422
0.08	0.4143
0.09	0.3882
0.1	0.3553
0.11	0.3108
0.12	0.224
0.13	0.1233
0.14	0.0666
0.15	0.0231
0.16	0.00075


==> Data/Prob_MD/prob_md_5_by_5_d_0.5_noise_10_dB.txt <==
0.02	0.4654
0.03	0.4459
0.04	0.4333
0.05	0.4172
0.06	0.4058
0.07	0.4017
0.08	0.3966
0.09	0.3784
0.1	0.3492
0.11	0.304
0.12	0.2221
0.13	0.1206
0.14	0.06455
0.15	0.02455
0.16	0.003


==> Data/Prob_MD/prob_md_5_by_5_d_1.5_noise_-10_dB.txt <==
0.02	0.4531
0.03	0.4307
0.04	0.4232
0.05	0.4099
0.06	0.3636
0.07	0.2965
0.08	0.1448
0.09	0.04905
0.10	0.00135
0.10	0.0001  % fix for plot line
0.11	0.0
0.12	0.0
0.13	0.0
0.14	0.0
0.15	0.0
0.16	0.0


==> Data/Prob_MD/prob_md_5_by_5_d_1.5_noise_0_dB.txt <==
0.02	0.4507
0.03	0.4289
0.04	0.4194
0.05	0.4089
0.06	0.3619
0.07	0.2952
0.08	0.1441
0.09	0.04905
0.1	0.00175
0.11	0.0
0.12	0.0
0.13	0.0
0.14	0.0
0.15	0.0
0.16	0.0


==> Data/Prob_MD/prob_md_5_by_5_d_1.5_noise_10_dB.txt <==
0.02	0.4432
0.03	0.4202
0.04	0.4032
0.05	0.3895
0.06	0.3559
0.07	0.2908
0.08	0.1439
0.09	0.04935
0.1	0.005
0.11	0.0
0.12	0.0
0.13	0.0
0.14	0.0
0.15	0.0
0.16	0.0


==> Data/Prob_MD/prob_md_5_by_5_d_2.0_noise_-10_dB.txt <==
0.02	0.4558
0.03	0.4374
0.04	0.4328
0.05	0.4004
0.06	0.3242
0.07	0.1592
0.08	0.04775
0.09	0.001
0.09	0.0001  % fix for plot line
0.10	0.0
0.11	0.0
0.12	0.0
0.13	0.0
0.14	0.0
0.15	0.0
0.16	0.0


==> Data/Prob_MD/prob_md_5_by_5_d_2.0_noise_0_dB.txt <==
0.02	0.4517
0.03	0.4324
0.04	0.428
0.05	0.3991
0.06	0.3241
0.07	0.1577
0.08	0.0493
0.09	0.00105
0.1	0.0
0.11	0.0
0.12	0.0
0.13	0.0
0.14	0.0
0.15	0.0
0.16	0.0


==> Data/Prob_MD/prob_md_5_by_5_d_2.0_noise_10_dB.txt <==
0.02	0.4448
0.03	0.4201
0.04	0.4057
0.05	0.3888
0.06	0.3154
0.07	0.1557
0.08	0.05005
0.09	0.00275
0.1	0.0
0.11	0.0
0.12	0.0
0.13	0.0
0.14	0.0
0.15	0.0
0.16	0.0


==> Data/Prob_MD/prob_md_7_by_7_d_0.5_noise_-10_dB.txt <==
0.02	0.463
0.03	0.4457
0.04	0.4305
0.05	0.4183
0.06	0.4153
0.07	0.4015
0.08	0.3694
0.09	0.3312
0.10	0.2498
0.11	0.1298
0.12	0.06125
0.13	0.01145
0.13	0.0001  % fix for plot line
0.14	0.0
0.15	0.0
0.16	0.0


==> Data/Prob_MD/prob_md_7_by_7_d_0.5_noise_0_dB.txt <==
0.02	0.4637
0.03	0.4447
0.04	0.4297
0.05	0.4168
0.06	0.4115
0.07	0.4007
0.08	0.3683
0.09	0.3303
0.1	0.2505
0.11	0.1279
0.12	0.0601
0.13	0.0124
0.14	0.0
0.15	0.0
0.16	0.0


==> Data/Prob_MD/prob_md_7_by_7_d_0.5_noise_10_dB.txt <==
0.02	0.4606
0.03	0.4414
0.04	0.4249
0.05	0.4103
0.06	0.403
0.07	0.3961
0.08	0.3653
0.09	0.3266
0.1	0.2503
0.11	0.127
0.12	0.0579
0.13	0.01415
0.14	0.0002
0.15	0.0
0.16	0.0


==> Data/Prob_MD/prob_md_7_by_7_d_1.5_noise_-10_dB.txt <==
0.02	0.4699
0.03	0.4656
0.04	0.4668
0.05	0.4348
0.06	0.351
0.07	0.1616
0.08	0.05495
0.09	0.00075
0.10	0.0
0.11	0.0
0.12	0.0
0.13	0.0
0.14	0.0
0.15	0.0
0.16	0.0


==> Data/Prob_MD/prob_md_7_by_7_d_1.5_noise_0_dB.txt <==
0.02	0.4688
0.03	0.4633
0.04	0.4668
0.05	0.4356
0.06	0.3498
0.07	0.1612
0.08	0.05505
0.09	0.0009
0.1	0.0
0.11	0.0
0.12	0.0
0.13	0.0
0.14	0.0
0.15	0.0
0.16	0.0


==> Data/Prob_MD/prob_md_7_by_7_d_1.5_noise_10_dB.txt <==
0.02	0.4613
0.03	0.4546
0.04	0.4598
0.05	0.4353
0.06	0.3505
0.07	0.1631
0.08	0.0558
0.09	0.00135
0.1	0.0
0.11	0.0
0.12	0.0
0.13	0.0
0.14	0.0
0.15	0.0
0.16	0.0


==> Data/Prob_MD/prob_md_7_by_7_d_2.0_noise_-10_dB.txt <==
0.02	0.4666
0.03	0.4792
0.04	0.4746
0.05	0.4092
0.06	0.1774
0.07	0.05365
0.08	0.00045
0.09	0.0
0.10	0.0
0.11	0.0
0.12	0.0
0.13	0.0
0.14	0.0
0.15	0.0
0.16	0.0


==> Data/Prob_MD/prob_md_7_by_7_d_2.0_noise_0_dB.txt <==
0.02	0.4659
0.03	0.4778
0.04	0.4748
0.05	0.4093
0.06	0.1784
0.07	0.054
0.08	0.0005
0.09	0.0
0.1	0.0
0.11	0.0
0.12	0.0
0.13	0.0
0.14	0.0
0.15	0.0
0.16	0.0


==> Data/Prob_MD/prob_md_7_by_7_d_2.0_noise_10_dB.txt <==
0.02	0.4598
0.03	0.4707
0.04	0.4741
0.05	0.4088
0.06	0.1813
0.07	0.05455
0.08	0.00035
0.09	0.0
0.1	0.0
0.11	0.0
0.12	0.0
0.13	0.0
0.14	0.0
0.15	0.0
0.16	0.0


==> Data/Prob_MD_1k/prob_md_3_by_3_d_0.5_noise_-10_dB.txt <==
0.02	0.476
0.03	0.466
0.04	0.4415
0.05	0.4325
0.06	0.4415
0.07	0.417
0.08	0.407
0.09	0.4165
0.1	0.3875
0.11	0.365
0.12	0.326
0.13	0.2805
0.14	0.1975
0.15	0.1155
0.16	0.071


==> Data/Prob_MD_1k/prob_md_3_by_3_d_0.5_noise_0_dB.txt <==
0.02	0.4695
0.03	0.4585
0.04	0.436
0.05	0.4215
0.06	0.4195
0.07	0.402
0.08	0.3805
0.09	0.3795
0.1	0.3615
0.11	0.345
0.12	0.3115
0.13	0.2685
0.14	0.1965
0.15	0.1105
0.16	0.0635


==> Data/Prob_MD_1k/prob_md_3_by_3_d_0.5_noise_10_dB.txt <==
0.02	0.4775
0.03	0.461
0.04	0.4405
0.05	0.4255
0.06	0.408
0.07	0.3805
0.08	0.3285
0.09	0.3205
0.1	0.2985
0.11	0.264
0.12	0.234
0.13	0.2115
0.14	0.157
0.15	0.093
0.16	0.0595


==> Data/Prob_MD_1k/prob_md_3_by_3_d_1.5_noise_-10_dB.txt <==
0.02	0.4665
0.03	0.4515
0.04	0.429
0.05	0.4235
0.06	0.4045
0.07	0.408
0.08	0.3625
0.09	0.3145
0.1	0.2525
0.11	0.12
0.12	0.0595
0.13	0.0125
0.14	0.0
0.15	0.0
0.16	0.0


==> Data/Prob_MD_1k/prob_md_3_by_3_d_1.5_noise_0_dB.txt <==
0.02	0.4665
0.03	0.4445
0.04	0.418
0.05	0.414
0.06	0.3945
0.07	0.4035
0.08	0.357
0.09	0.312
0.1	0.2485
0.11	0.12
0.12	0.054
0.13	0.01
0.14	0.0005
0.15	0.0
0.16	0.0


==> Data/Prob_MD_1k/prob_md_3_by_3_d_1.5_noise_10_dB.txt <==
0.02	0.4675
0.03	0.4365
0.04	0.412
0.05	0.3955
0.06	0.3635
0.07	0.3635
0.08	0.3155
0.09	0.28
0.1	0.2195
0.11	0.1205
0.12	0.0595
0.13	0.0105
0.14	0.002
0.15	0.0
0.16	0.0


==> Data/Prob_MD_1k/prob_md_3_by_3_d_2.0_noise_-10_dB.txt <==
0.02	0.4665
0.03	0.448
0.04	0.4215
0.05	0.426
0.06	0.3995
0.07	0.3995
0.08	0.3375
0.09	0.257
0.1	0.136
0.11	0.0545
0.12	0.0055
0.13	0.0
0.14	0.0
0.15	0.0
0.16	0.0


==> Data/Prob_MD_1k/prob_md_3_by_3_d_2.0_noise_0_dB.txt <==
0.02	0.464
0.03	0.4455
0.04	0.4195
0.05	0.4175
0.06	0.395
0.07	0.3985
0.08	0.3385
0.09	0.255
0.1	0.131
0.11	0.052
0.12	0.012
0.13	0.0
0.14	0.0
0.15	0.0
0.16	0.0


==> Data/Prob_MD_1k/prob_md_3_by_3_d_2.0_noise_10_dB.txt <==
0.02	0.4555
0.03	0.4265
0.04	0.4085
0.05	0.391
0.06	0.3665
0.07	0.367
0.08	0.3155
0.09	0.2395
0.1	0.13
0.11	0.052
0.12	0.0185
0.13	0.0005
0.14	0.0
0.15	0.0
0.16	0.0


==> Data/Prob_MD_1k/prob_md_5_by_5_d_0.5_noise_-10_dB.txt <==
0.02	0.472
0.03	0.4575
0.04	0.4345
0.05	0.426
0.06	0.43
0.07	0.4285
0.08	0.413
0.09	0.4055
0.1	0.3695
0.11	0.312
0.12	0.238
0.13	0.115
0.14	0.075
0.15	0.027
0.16	0.0005


==> Data/Prob_MD_1k/prob_md_5_by_5_d_0.5_noise_0_dB.txt <==
0.02	0.47
0.03	0.458
0.04	0.4345
0.05	0.42
0.06	0.423
0.07	0.425
0.08	0.41
0.09	0.4
0.1	0.368
0.11	0.3045
0.12	0.236
0.13	0.1145
0.14	0.0745
0.15	0.028
0.16	0.0015


==> Data/Prob_MD_1k/prob_md_5_by_5_d_0.5_noise_10_dB.txt <==
0.02	0.465
0.03	0.4415
0.04	0.4315
0.05	0.412
0.06	0.4095
0.07	0.401
0.08	0.3955
0.09	0.388
0.1	0.3595
0.11	0.307
0.12	0.2365
0.13	0.113
0.14	0.068
0.15	0.0305
0.16	0.0025


==> Data/Prob_MD_1k/prob_md_5_by_5_d_1.5_noise_-10_dB.txt <==
0.02	0.455
0.03	0.4325
0.04	0.4125
0.05	0.406
0.06	0.3625
0.07	0.306
0.08	0.1385
0.09	0.051
0.1	0.0
0.11	0.0
0.12	0.0
0.13	0.0
0.14	0.0
0.15	0.0
0.16	0.0


==> Data/Prob_MD_1k/prob_md_5_by_5_d_1.5_noise_0_dB.txt <==
0.02	0.453
0.03	0.4285
0.04	0.4105
0.05	0.4025
0.06	0.3635
0.07	0.302
0.08	0.1335
0.09	0.0495
0.1	0.0
0.11	0.0
0.12	0.0
0.13	0.0
0.14	0.0
0.15	0.0
0.16	0.0


==> Data/Prob_MD_1k/prob_md_5_by_5_d_1.5_noise_10_dB.txt <==
0.02	0.449
0.03	0.4215
0.04	0.399
0.05	0.3875
0.06	0.363
0.07	0.297
0.08	0.137
0.09	0.049
0.1	0.0065
0.11	0.0
0.12	0.0
0.13	0.0
0.14	0.0
0.15	0.0
0.16	0.0


==> Data/Prob_MD_1k/prob_md_5_by_5_d_2.0_noise_-10_dB.txt <==
0.02	0.46
0.03	0.437
0.04	0.43
0.05	0.3965
0.06	0.324
0.07	0.1645
0.08	0.0465
0.09	0.002
0.1	0.0
0.11	0.0
0.12	0.0
0.13	0.0
0.14	0.0
0.15	0.0
0.16	0.0


==> Data/Prob_MD_1k/prob_md_5_by_5_d_2.0_noise_0_dB.txt <==
0.02	0.4525
0.03	0.4275
0.04	0.423
0.05	0.3935
0.06	0.3275
0.07	0.1615
0.08	0.0485
0.09	0.003
0.1	0.0
0.11	0.0
0.12	0.0
0.13	0.0
0.14	0.0
0.15	0.0
0.16	0.0


==> Data/Prob_MD_1k/prob_md_5_by_5_d_2.0_noise_10_dB.txt <==
0.02	0.447
0.03	0.4195
0.04	0.399
0.05	0.385
0.06	0.3195
0.07	0.16
0.08	0.0535
0.09	0.006
0.1	0.0
0.11	0.0
0.12	0.0
0.13	0.0
0.14	0.0
0.15	0.0
0.16	0.0


==> Data/Prob_MD_1k/prob_md_7_by_7_d_0.5_noise_-10_dB.txt <==
0.02	0.4625
0.03	0.4465
0.04	0.426
0.05	0.42
0.06	0.4265
0.07	0.408
0.08	0.3755
0.09	0.325
0.1	0.239
0.11	0.1335
0.12	0.0675
0.13	0.0105
0.14	0.0
0.15	0.0
0.16	0.0


==> Data/Prob_MD_1k/prob_md_7_by_7_d_0.5_noise_0_dB.txt <==
0.02	0.463
0.03	0.444
0.04	0.4285
0.05	0.4165
0.06	0.424
0.07	0.406
0.08	0.379
0.09	0.324
0.1	0.2405
0.11	0.131
0.12	0.0645
0.13	0.0115
0.14	0.0
0.15	0.0
0.16	0.0


==> Data/Prob_MD_1k/prob_md_7_by_7_d_0.5_noise_10_dB.txt <==
0.02	0.46
0.03	0.4385
0.04	0.422
0.05	0.411
0.06	0.414
0.07	0.3975
0.08	0.3725
0.09	0.3185
0.1	0.2375
0.11	0.1295
0.12	0.063
0.13	0.0115
0.14	0.0
0.15	0.0
0.16	0.0


==> Data/Prob_MD_1k/prob_md_7_by_7_d_1.5_noise_-10_dB.txt <==
0.02	0.4715
0.03	0.464
0.04	0.4635
0.05	0.4355
0.06	0.348
0.07	0.16
0.08	0.0515
0.09	0.0025
0.1	0.0
0.11	0.0
0.12	0.0
0.13	0.0
0.14	0.0
0.15	0.0
0.16	0.0


==> Data/Prob_MD_1k/prob_md_7_by_7_d_1.5_noise_0_dB.txt <==
0.02	0.4715
0.03	0.4595
0.04	0.4645
0.05	0.4355
0.06	0.3455
0.07	0.158
0.08	0.0525
0.09	0.0025
0.1	0.0
0.11	0.0
0.12	0.0
0.13	0.0
0.14	0.0
0.15	0.0
0.16	0.0


==> Data/Prob_MD_1k/prob_md_7_by_7_d_1.5_noise_10_dB.txt <==
0.02	0.462
0.03	0.445
0.04	0.4555
0.05	0.433
0.06	0.348
0.07	0.1565
0.08	0.051
0.09	0.003
0.1	0.0
0.11	0.0
0.12	0.0
0.13	0.0
0.14	0.0
0.15	0.0
0.16	0.0


==> Data/Prob_MD_1k/prob_md_7_by_7_d_2.0_noise_-10_dB.txt <==
0.02	0.47
0.03	0.477
0.04	0.4755
0.05	0.412
0.06	0.175
0.07	0.051
0.08	0.0
0.09	0.0
0.1	0.0
0.11	0.0
0.12	0.0
0.13	0.0
0.14	0.0
0.15	0.0
0.16	0.0


==> Data/Prob_MD_1k/prob_md_7_by_7_d_2.0_noise_0_dB.txt <==
0.02	0.47
0.03	0.4735
0.04	0.473
0.05	0.41
0.06	0.1735
0.07	0.0525
0.08	0.0
0.09	0.0
0.1	0.0
0.11	0.0
0.12	0.0
0.13	0.0
0.14	0.0
0.15	0.0
0.16	0.0


==> Data/Prob_MD_1k/prob_md_7_by_7_d_2.0_noise_10_dB.txt <==
0.02	0.467
0.03	0.466
0.04	0.4715
0.05	0.408
0.06	0.1745
0.07	0.0545
0.08	0.0
0.09	0.0
0.1	0.0
0.11	0.0
0.12	0.0
0.13	0.0
0.14	0.0
0.15	0.0
0.16	0.0


==> Data/Prob_MD_old/prob_md_3_by_3_d_0.5_noise_-10_dB.txt <==
0.02000000	0.46150000
0.03000000	0.44450000
0.04000000	0.42350000
0.05000000	0.41850000
0.06000000	0.40500000
0.07000000	0.39400000
0.08000000	0.37650000
0.09000000	0.40150000
0.10000000	0.36950000
0.11000000	0.34700000
0.12000000	0.32650000
0.13000000	0.27000000
0.14000000	0.19400000
0.15000000	0.11350000
0.16000000	0.06400000


==> Data/Prob_MD_old/prob_md_3_by_3_d_0.5_noise_0_dB.txt <==
0.02000000	0.48100000
0.03000000	0.46200000
0.04000000	0.43750000
0.05000000	0.40850000
0.06000000	0.38350000
0.07000000	0.37400000
0.08000000	0.33100000
0.09000000	0.32200000
0.10000000	0.28300000
0.11000000	0.23700000
0.12000000	0.20650000
0.13000000	0.20650000
0.14000000	0.16100000
0.15000000	0.08350000
0.16000000	0.05600000


==> Data/Prob_MD_old/prob_md_3_by_3_d_0.5_noise_10_dB.txt <==
0.02000000	0.49780000
0.03000000	0.49530000
0.04000000	0.47250000
0.05000000	0.44750000
0.06000000	0.43450000
0.07000000	0.42150000
0.08000000	0.40250000
0.09000000	0.36850000
0.10000000	0.33850000
0.11000000	0.30100000
0.12000000	0.28300000
0.13000000	0.22300000
0.14000000	0.16900000
0.15000000	0.10500000
0.16000000	0.06150000


==> Data/Prob_MD_old/prob_md_3_by_3_d_1.5_noise_-10_dB.txt <==
0.02000000	0.45700000
0.03000000	0.43350000
0.04000000	0.42750000
0.05000000	0.41050000
0.06000000	0.40600000
0.07000000	0.40150000
0.08000000	0.36550000
0.09000000	0.32400000
0.10000000	0.24300000
0.11000000	0.12700000
0.12000000	0.06150000
0.13000000	0.01300000
0.13000000	0.00100000
0.14000000	0.00000000
0.15000000	0.00000000
0.16000000	0.00000000


==> Data/Prob_MD_old/prob_md_3_by_3_d_1.5_noise_0_dB.txt <==
0.02000000	0.44950000
0.03000000	0.41400000
0.04000000	0.40850000
0.05000000	0.39050000
0.06000000	0.37950000
0.07000000	0.37200000
0.08000000	0.35750000
0.09000000	0.30950000
0.10000000	0.23950000
0.11000000	0.12500000
0.12000000	0.05800000
0.13000000	0.01450000
0.13000000	0.00100000
0.14000000	0.00000000
0.15000000	0.00000000
0.16000000	0.00000000


==> Data/Prob_MD_old/prob_md_3_by_3_d_1.5_noise_10_dB.txt <==
0.02000000	0.47050000
0.03000000	0.43750000
0.04000000	0.41400000
0.05000000	0.38000000
0.06000000	0.35150000
0.07000000	0.30750000
0.08000000	0.26300000
0.09000000	0.21500000
0.10000000	0.17800000
0.11000000	0.10900000
0.12000000	0.05350000
0.13000000	0.01550000
0.14000000	0.00550000
0.14000000	0.00100000
0.15000000	0.00000000
0.16000000	0.00000000


==> Data/Prob_MD_old/prob_md_3_by_3_d_2.0_noise_-10_dB.txt <==
0.02000000	0.45150000
0.03000000	0.43350000
0.04000000	0.42850000
0.05000000	0.40800000
0.06000000	0.40900000
0.07000000	0.39000000
0.08000000	0.34100000
0.09000000	0.27100000
0.10000000	0.13850000
0.11000000	0.05000000
0.12000000	0.00650000
0.13000000	0.00000000
0.14000000	0.00000000
0.15000000	0.00000000
0.16000000	0.00000000


==> Data/Prob_MD_old/prob_md_3_by_3_d_2.0_noise_0_dB.txt <==
0.02000000	0.44550000
0.03000000	0.41500000
0.04000000	0.40450000
0.05000000	0.38350000
0.06000000	0.37900000
0.07000000	0.37800000
0.08000000	0.33200000
0.09000000	0.26550000
0.10000000	0.12550000
0.11000000	0.05300000
0.12000000	0.01100000
0.13000000	0.00000000
0.14000000	0.00000000
0.15000000	0.00000000
0.16000000	0.00000000


==> Data/Prob_MD_old/prob_md_3_by_3_d_2.0_noise_10_dB.txt <==
0.02000000	0.46650000
0.03000000	0.44750000
0.04000000	0.40800000
0.05000000	0.36000000
0.06000000	0.33050000
0.07000000	0.28050000
0.08000000	0.22500000
0.09000000	0.18250000
0.10000000	0.10700000
0.11000000	0.04450000
0.12000000	0.01150000
0.13000000	0.00150000
0.13000000	0.00100000
0.14000000	0.00000000
0.15000000	0.00000000
0.16000000	0.00000000


==> Data/Prob_MD_old/prob_md_5_by_5_d_0.5_noise_-10_dB.txt <==
0.02000000	0.47050000
0.03000000	0.43150000
0.04000000	0.40650000
0.05000000	0.39000000
0.06000000	0.37750000
0.07000000	0.35650000
0.08000000	0.36250000
0.09000000	0.34750000
0.10000000	0.32450000
0.11000000	0.29900000
0.12000000	0.21200000
0.13000000	0.11300000
0.14000000	0.05550000
0.15000000	0.02150000
0.16000000	0.00750000


==> Data/Prob_MD_old/prob_md_5_by_5_d_0.5_noise_0_dB.txt <==
0.02000000	0.47700000
0.03000000	0.46250000
0.04000000	0.44900000
0.05000000	0.43200000
0.06000000	0.40550000
0.07000000	0.37700000
0.08000000	0.32450000
0.09000000	0.27900000
0.10000000	0.26250000
0.11000000	0.25000000
0.12000000	0.18200000
0.13000000	0.09800000
0.14000000	0.05700000
0.15000000	0.03000000
0.16000000	0.01100000


==> Data/Prob_MD_old/prob_md_5_by_5_d_0.5_noise_10_dB.txt <==
0.02000000	0.49710000
0.03000000	0.49660000
0.04000000	0.49830000
0.05000000	0.46360000
0.06000000	0.46550000
0.07000000	0.40800000
0.08000000	0.36850000
0.09000000	0.33950000
0.10000000	0.29400000
0.11000000	0.25600000
0.12000000	0.17550000
0.13000000	0.13300000
0.14000000	0.06950000
0.15000000	0.05000000
0.16000000	0.01500000


==> Data/Prob_MD_old/prob_md_5_by_5_d_1.5_noise_-10_dB.txt <==
0.02000000	0.44900000
0.03000000	0.41450000
0.04000000	0.41150000
0.05000000	0.40750000
0.06000000	0.36450000
0.07000000	0.30550000
0.08000000	0.13550000
0.09000000	0.04500000
0.09000000	0.00100000
0.10000000	0.00000000
0.11000000	0.00000000
0.12000000	0.00000000
0.13000000	0.00000000
0.14000000	0.00000000
0.15000000	0.00000000
0.16000000	0.00000000


==> Data/Prob_MD_old/prob_md_5_by_5_d_1.5_noise_0_dB.txt <==
0.02000000	0.44200000
0.03000000	0.41200000
0.04000000	0.40650000
0.05000000	0.40650000
0.06000000	0.36500000
0.07000000	0.30100000
0.08000000	0.13950000
0.09000000	0.04550000
0.10000000	0.00150000
0.10000000	0.00100000
0.11000000	0.00000000
0.12000000	0.00000000
0.13000000	0.00000000
0.14000000	0.00000000
0.15000000	0.00000000
0.16000000	0.00000000


==> Data/Prob_MD_old/prob_md_5_by_5_d_1.5_noise_10_dB.txt <==
0.02000000	0.42900000
0.03000000	0.39300000
0.04000000	0.38500000
0.05000000	0.37900000
0.06000000	0.35200000
0.07000000	0.29700000
0.08000000	0.13500000
0.09000000	0.05300000
0.10000000	0.00450000
0.10000000	0.00100000
0.11000000	0.00000000
0.12000000	0.00000000
0.13000000	0.00000000
0.14000000	0.00000000
0.15000000	0.00000000
0.16000000	0.00000000


==> Data/Prob_MD_old/prob_md_5_by_5_d_2.0_noise_-10_dB.txt <==
0.02000000	0.44250000
0.03000000	0.41450000
0.04000000	0.41550000
0.05000000	0.39950000
0.06000000	0.33350000
0.07000000	0.15550000
0.08000000	0.03850000
0.08000000	0.00100000
0.09000000	0.00000000
0.10000000	0.00000000
0.11000000	0.00000000
0.12000000	0.00000000
0.13000000	0.00000000
0.14000000	0.00000000
0.15000000	0.00000000
0.16000000	0.00000000


==> Data/Prob_MD_old/prob_md_5_by_5_d_2.0_noise_0_dB.txt <==
0.02000000	0.43500000
0.03000000	0.40700000
0.04000000	0.40950000
0.05000000	0.40100000
0.06000000	0.33200000
0.07000000	0.16100000
0.08000000	0.04050000
0.09000000	0.00150000
0.09000000	0.00100000
0.10000000	0.00000000
0.11000000	0.00000000
0.12000000	0.00000000
0.13000000	0.00000000
0.14000000	0.00000000
0.15000000	0.00000000
0.16000000	0.00000000


==> Data/Prob_MD_old/prob_md_5_by_5_d_2.0_noise_10_dB.txt <==
0.02000000	0.42900000
0.03000000	0.38250000
0.04000000	0.37150000
0.05000000	0.38300000
0.06000000	0.32200000
0.07000000	0.16300000
0.08000000	0.04650000
0.09000000	0.00300000
0.09000000	0.00100000
0.10000000	0.00000000
0.11000000	0.00000000
0.12000000	0.00000000
0.13000000	0.00000000
0.14000000	0.00000000
0.15000000	0.00000000
0.16000000	0.00000000


==> Data/Prob_MD_old/prob_md_7_by_7_d_0.5_noise_-10_dB.txt <==
0.02000000	0.45450000
0.03000000	0.41300000
0.04000000	0.38700000
0.05000000	0.36500000
0.06000000	0.32950000
0.07000000	0.32250000
0.08000000	0.30200000
0.09000000	0.28050000
0.10000000	0.23250000
0.11000000	0.12800000
0.12000000	0.06100000
0.13000000	0.02050000
0.14000000	0.00250000
0.14000000	0.00100000
0.15000000	0.00000000
0.16000000	0.00000000


==> Data/Prob_MD_old/prob_md_7_by_7_d_0.5_noise_0_dB.txt <==
0.02000000	0.47000000
0.03000000	0.45150000
0.04000000	0.42650000
0.05000000	0.40000000
0.06000000	0.39200000
0.07000000	0.35350000
0.08000000	0.31800000
0.09000000	0.27450000
0.10000000	0.20700000
0.11000000	0.12350000
0.12000000	0.06850000
0.13000000	0.02400000
0.14000000	0.01200000
0.15000000	0.00150000
0.15000000	0.00100000
0.16000000	0.00000000


==> Data/Prob_MD_old/prob_md_7_by_7_d_0.5_noise_10_dB.txt <==
0.02000000	0.49870000
0.03000000	0.49940000
0.04000000	0.49880000
0.05000000	0.48930000
0.06000000	0.49370000
0.07000000	0.48180000
0.08000000	0.32750000
0.09000000	0.26550000
0.10000000	0.20300000
0.11000000	0.26100000
0.12000000	0.18780000
0.13000000	0.15590000
0.14000000	0.11040000
0.15000000	0.09809000
0.16000000	0.08308000


==> Data/Prob_MD_old/prob_md_7_by_7_d_1.5_noise_-10_dB.txt <==
0.02000000	0.45000000
0.03000000	0.44000000
0.04000000	0.45700000
0.05000000	0.43100000
0.06000000	0.36250000
0.07000000	0.15150000
0.08000000	0.05450000
0.09000000	0.00200000
0.09000000	0.00100000
0.10000000	0.00000000
0.11000000	0.00000000
0.12000000	0.00000000
0.13000000	0.00000000
0.14000000	0.00000000
0.15000000	0.00000000
0.16000000	0.00000000


==> Data/Prob_MD_old/prob_md_7_by_7_d_1.5_noise_0_dB.txt <==
0.02000000	0.44300000
0.03000000	0.43750000
0.04000000	0.45750000
0.05000000	0.43300000
0.06000000	0.36300000
0.07000000	0.15350000
0.08000000	0.05550000
0.09000000	0.00200000
0.09000000	0.00100000
0.10000000	0.00000000
0.11000000	0.00000000
0.12000000	0.00000000
0.13000000	0.00000000
0.14000000	0.00000000
0.15000000	0.00000000
0.16000000	0.00000000


==> Data/Prob_MD_old/prob_md_7_by_7_d_1.5_noise_10_dB.txt <==
0.02000000	0.43700000
0.03000000	0.42200000
0.04000000	0.44150000
0.05000000	0.42850000
0.06000000	0.35250000
0.07000000	0.15600000
0.08000000	0.05950000
0.09000000	0.00400000
0.09000000	0.00100000
0.10000000	0.00000000
0.11000000	0.00000000
0.12000000	0.00000000
0.13000000	0.00000000
0.14000000	0.00000000
0.15000000	0.00000000
0.16000000	0.00000000


==> Data/Prob_MD_old/prob_md_7_by_7_d_2.0_noise_-10_dB.txt <==
0.02000000	0.44000000
0.03000000	0.45150000
0.04000000	0.47400000
0.05000000	0.41850000
0.06000000	0.18600000
0.07000000	0.04950000
0.07000000	0.00100000
0.08000000	0.00000000
0.09000000	0.00000000
0.10000000	0.00000000
0.11000000	0.00000000
0.12000000	0.00000000
0.13000000	0.00000000
0.14000000	0.00000000
0.15000000	0.00000000
0.16000000	0.00000000


==> Data/Prob_MD_old/prob_md_7_by_7_d_2.0_noise_0_dB.txt <==
0.02000000	0.43950000
0.03000000	0.45050000
0.04000000	0.47250000
0.05000000	0.42000000
0.06000000	0.18900000
0.07000000	0.04850000
0.07000000	0.00100000
0.08000000	0.00000000
0.09000000	0.00000000
0.10000000	0.00000000
0.11000000	0.00000000
0.12000000	0.00000000
0.13000000	0.00000000
0.14000000	0.00000000
0.15000000	0.00000000
0.16000000	0.00000000


==> Data/Prob_MD_old/prob_md_7_by_7_d_2.0_noise_10_dB.txt <==
0.02000000	0.42650000
0.03000000	0.42550000
0.04000000	0.46800000
0.05000000	0.41550000
0.06000000	0.19050000
0.07000000	0.04750000
0.07000000	0.00100000
0.08000000	0.00000000
0.09000000	0.00000000
0.10000000	0.00000000
0.11000000	0.00000000
0.12000000	0.00000000
0.13000000	0.00000000
0.14000000	0.00000000
0.15000000	0.00000000
0.16000000	0.00000000


==> Data/RMSE1st/rmse_3_by_3_d_0.5_noise_-10_dB.txt <==
0.02000000	0.01616000
0.03000000	0.01870000
0.04000000	0.02215000
0.05000000	0.02472000
0.06000000	0.02679000
0.07000000	0.02878000
0.08000000	0.03001000
0.09000000	0.03220000
0.10000000	0.03190000
0.11000000	0.03051000
0.12000000	0.02722000
0.13000000	0.02166000
0.14000000	0.01114000
0.15000000	0.00719200
0.16000000	0.00578700


==> Data/RMSE1st/rmse_3_by_3_d_0.5_noise_0_dB.txt <==
0.02000000	0.01747000
0.03000000	0.01955000
0.04000000	0.02220000
0.05000000	0.02402000
0.06000000	0.02593000
0.07000000	0.02791000
0.08000000	0.02884000
0.09000000	0.03085000
0.10000000	0.03085000
0.11000000	0.02967000
0.12000000	0.02726000
0.13000000	0.02315000
0.14000000	0.01407000
0.15000000	0.01012000
0.16000000	0.00902500


==> Data/RMSE1st/rmse_3_by_3_d_0.5_noise_10_dB.txt <==
0.02000000	0.01563000
0.03000000	0.02067000
0.04000000	0.02413000
0.05000000	0.02493000
0.06000000	0.02635000
0.07000000	0.02788000
0.08000000	0.02843000
0.09000000	0.02951000
0.10000000	0.03067000
0.11000000	0.02960000
0.12000000	0.02857000
0.13000000	0.02553000
0.14000000	0.02206000
0.15000000	0.01770000
0.16000000	0.01544000


==> Data/RMSE1st/rmse_3_by_3_d_1.5_noise_-10_dB.txt <==
0.02000000	0.01375000
0.03000000	0.01669000
0.04000000	0.01917000
0.05000000	0.02151000
0.06000000	0.02317000
0.07000000	0.02504000
0.08000000	0.02553000
0.09000000	0.02346000
0.10000000	0.01438000
0.11000000	0.00562000
0.12000000	0.00355600
0.13000000	0.00303700
0.14000000	0.00299000
0.15000000	0.00289000
0.16000000	0.00299500


==> Data/RMSE1st/rmse_3_by_3_d_1.5_noise_0_dB.txt <==
0.02000000	0.01380000
0.03000000	0.01657000
0.04000000	0.01887000
0.05000000	0.02098000
0.06000000	0.02272000
0.07000000	0.02429000
0.08000000	0.02504000
0.09000000	0.02246000
0.10000000	0.01538000
0.11000000	0.00692600
0.12000000	0.00459700
0.13000000	0.00407700
0.14000000	0.00397000
0.15000000	0.00404700
0.16000000	0.00432000


==> Data/RMSE1st/rmse_3_by_3_d_1.5_noise_10_dB.txt <==
0.02000000	0.01488000
0.03000000	0.01638000
0.04000000	0.01858000
0.05000000	0.02047000
0.06000000	0.02205000
0.07000000	0.02350000
0.08000000	0.02422000
0.09000000	0.02180000
0.10000000	0.01656000
0.11000000	0.01045000
0.12000000	0.00759400
0.13000000	0.00709900
0.14000000	0.00689300
0.15000000	0.00678700
0.16000000	0.00675300


==> Data/RMSE1st/rmse_3_by_3_d_2.0_noise_-10_dB.txt <==
0.02000000	0.01284000
0.03000000	0.01558000
0.04000000	0.01804000
0.05000000	0.02001000
0.06000000	0.02150000
0.07000000	0.02248000
0.08000000	0.02065000
0.09000000	0.01202000
0.10000000	0.00485000
0.11000000	0.00322900
0.12000000	0.00281700
0.13000000	0.00279400
0.14000000	0.00283000
0.15000000	0.00288000
0.16000000	0.00283200


==> Data/RMSE1st/rmse_3_by_3_d_2.0_noise_0_dB.txt <==
0.02000000	0.01289000
0.03000000	0.01558000
0.04000000	0.01769000
0.05000000	0.01967000
0.06000000	0.02105000
0.07000000	0.02204000
0.08000000	0.01985000
0.09000000	0.01358000
0.10000000	0.00568700
0.11000000	0.00423300
0.12000000	0.00392300
0.13000000	0.00365900
0.14000000	0.00372800
0.15000000	0.00388200
0.16000000	0.00387000


==> Data/RMSE1st/rmse_3_by_3_d_2.0_noise_10_dB.txt <==
0.02000000	0.01356000
0.03000000	0.01560000
0.04000000	0.01740000
0.05000000	0.01923000
0.06000000	0.02054000
0.07000000	0.02103000
0.08000000	0.01953000
0.09000000	0.01518000
0.10000000	0.00831600
0.11000000	0.00649800
0.12000000	0.00626500
0.13000000	0.00593600
0.14000000	0.00596500
0.15000000	0.00597000
0.16000000	0.00614300


==> Data/RMSE1st/rmse_5_by_5_d_0.5_noise_-10_dB.txt <==
0.02000000	0.01529000
0.03000000	0.01790000
0.04000000	0.02025000
0.05000000	0.02230000
0.06000000	0.02437000
0.07000000	0.02568000
0.08000000	0.02648000
0.09000000	0.02678000
0.10000000	0.02582000
0.11000000	0.02196000
0.12000000	0.01150000
0.13000000	0.00724500
0.14000000	0.00563900
0.15000000	0.00556700
0.16000000	0.00550500


==> Data/RMSE1st/rmse_5_by_5_d_0.5_noise_0_dB.txt <==
0.02000000	0.01624000
0.03000000	0.01881000
0.04000000	0.02042000
0.05000000	0.02238000
0.06000000	0.02374000
0.07000000	0.02526000
0.08000000	0.02604000
0.09000000	0.02615000
0.10000000	0.02523000
0.11000000	0.02233000
0.12000000	0.01561000
0.13000000	0.01043000
0.14000000	0.00964400
0.15000000	0.00840000
0.16000000	0.00835600


==> Data/RMSE1st/rmse_5_by_5_d_0.5_noise_10_dB.txt <==
0.02000000	0.01529000
0.03000000	0.01750000
0.04000000	0.02239000
0.05000000	0.02440000
0.06000000	0.02563000
0.07000000	0.02638000
0.08000000	0.02635000
0.09000000	0.02692000
0.10000000	0.02615000
0.11000000	0.02427000
0.12000000	0.02036000
0.13000000	0.02002000
0.14000000	0.01707000
0.15000000	0.01628000
0.16000000	0.01425000


==> Data/RMSE1st/rmse_5_by_5_d_1.5_noise_-10_dB.txt <==
0.02000000	0.01149000
0.03000000	0.01427000
0.04000000	0.01614000
0.05000000	0.01779000
0.06000000	0.01799000
0.07000000	0.01528000
0.08000000	0.00476500
0.09000000	0.00283400
0.10000000	0.00279700
0.11000000	0.00269400
0.12000000	0.00267900
0.13000000	0.00264300
0.14000000	0.00266600
0.15000000	0.00279200
0.16000000	0.00275700


==> Data/RMSE1st/rmse_5_by_5_d_1.5_noise_0_dB.txt <==
0.02000000	0.01155000
0.03000000	0.01424000
0.04000000	0.01608000
0.05000000	0.01772000
0.06000000	0.01792000
0.07000000	0.01509000
0.08000000	0.00505500
0.09000000	0.00294100
0.10000000	0.00288100
0.11000000	0.00277300
0.12000000	0.00276700
0.13000000	0.00273100
0.14000000	0.00276100
0.15000000	0.00286100
0.16000000	0.00283500


==> Data/RMSE1st/rmse_5_by_5_d_1.5_noise_10_dB.txt <==
0.02000000	0.01168000
0.03000000	0.01414000
0.04000000	0.01592000
0.05000000	0.01728000
0.06000000	0.01748000
0.07000000	0.01470000
0.08000000	0.00580600
0.09000000	0.00376500
0.10000000	0.00350100
0.11000000	0.00345900
0.12000000	0.00345200
0.13000000	0.00345900
0.14000000	0.00344200
0.15000000	0.00360200
0.16000000	0.00350400


==> Data/RMSE1st/rmse_5_by_5_d_2.0_noise_-10_dB.txt <==
0.02000000	0.01049000
0.03000000	0.01281000
0.04000000	0.01453000
0.05000000	0.01526000
0.06000000	0.01250000
0.07000000	0.00372600
0.08000000	0.00270600
0.09000000	0.00270200
0.10000000	0.00277000
0.11000000	0.00274500
0.12000000	0.00266800
0.13000000	0.00269900
0.14000000	0.00274600
0.15000000	0.00272200
0.16000000	0.00275100


==> Data/RMSE1st/rmse_5_by_5_d_2.0_noise_0_dB.txt <==
0.02000000	0.01050000
0.03000000	0.01278000
0.04000000	0.01451000
0.05000000	0.01512000
0.06000000	0.01227000
0.07000000	0.00394900
0.08000000	0.00279300
0.09000000	0.00275200
0.10000000	0.00282000
0.11000000	0.00280100
0.12000000	0.00273200
0.13000000	0.00275100
0.14000000	0.00279500
0.15000000	0.00277400
0.16000000	0.00280300


==> Data/RMSE1st/rmse_5_by_5_d_2.0_noise_10_dB.txt <==
0.02000000	0.01054000
0.03000000	0.01280000
0.04000000	0.01426000
0.05000000	0.01473000
0.06000000	0.01229000
0.07000000	0.00475200
0.08000000	0.00336700
0.09000000	0.00330500
0.10000000	0.00334900
0.11000000	0.00340200
0.12000000	0.00324200
0.13000000	0.00335800
0.14000000	0.00332000
0.15000000	0.00333100
0.16000000	0.00344100


==> Data/RMSE1st/rmse_7_by_7_d_0.5_noise_-10_dB.txt <==
0.02000000	0.01451000
0.03000000	0.01664000
0.04000000	0.01898000
0.05000000	0.02093000
0.06000000	0.02199000
0.07000000	0.02330000
0.08000000	0.02331000
0.09000000	0.02235000
0.10000000	0.01747000
0.11000000	0.00793600
0.12000000	0.00630300
0.13000000	0.00568700
0.14000000	0.00558500
0.15000000	0.00553200
0.16000000	0.00553500


==> Data/RMSE1st/rmse_7_by_7_d_0.5_noise_0_dB.txt <==
0.02000000	0.01585000
0.03000000	0.01730000
0.04000000	0.01923000
0.05000000	0.02071000
0.06000000	0.02198000
0.07000000	0.02307000
0.08000000	0.02277000
0.09000000	0.02271000
0.10000000	0.01910000
0.11000000	0.01211000
0.12000000	0.01076000
0.13000000	0.00929100
0.14000000	0.00913300
0.15000000	0.00893900
0.16000000	0.00901000


==> Data/RMSE1st/rmse_7_by_7_d_0.5_noise_10_dB.txt <==
0.02000000	0.01395000
0.03000000	0.01587000
0.04000000	0.01911000
0.05000000	0.02195000
0.06000000	0.02357000
0.07000000	0.02496000
0.08000000	0.02315000
0.09000000	0.02400000
0.10000000	0.02227000
0.11000000	0.02126000
0.12000000	0.01980000
0.13000000	0.01798000
0.14000000	0.01728000
0.15000000	0.01677000
0.16000000	0.01652000


==> Data/RMSE1st/rmse_7_by_7_d_1.5_noise_-10_dB.txt <==
0.02000000	0.01007000
0.03000000	0.01233000
0.04000000	0.01399000
0.05000000	0.01402000
0.06000000	0.00610100
0.07000000	0.00294500
0.08000000	0.00271900
0.09000000	0.00264700
0.10000000	0.00271900
0.11000000	0.00272100
0.12000000	0.00264500
0.13000000	0.00264300
0.14000000	0.00268400
0.15000000	0.00269400
0.16000000	0.00272000


==> Data/RMSE1st/rmse_7_by_7_d_1.5_noise_0_dB.txt <==
0.02000000	0.01010000
0.03000000	0.01234000
0.04000000	0.01398000
0.05000000	0.01399000
0.06000000	0.00612100
0.07000000	0.00296300
0.08000000	0.00273200
0.09000000	0.00265700
0.10000000	0.00272600
0.11000000	0.00272900
0.12000000	0.00265500
0.13000000	0.00264800
0.14000000	0.00269200
0.15000000	0.00270300
0.16000000	0.00273200


==> Data/RMSE1st/rmse_7_by_7_d_1.5_noise_10_dB.txt <==
0.02000000	0.01028000
0.03000000	0.01235000
0.04000000	0.01387000
0.05000000	0.01370000
0.06000000	0.00648000
0.07000000	0.00320200
0.08000000	0.00289900
0.09000000	0.00275900
0.10000000	0.00281400
0.11000000	0.00282200
0.12000000	0.00273900
0.13000000	0.00273100
0.14000000	0.00277200
0.15000000	0.00279100
0.16000000	0.00281800


==> Data/RMSE1st/rmse_7_by_7_d_2.0_noise_-10_dB.txt <==
0.02000000	0.00903700
0.03000000	0.01088000
0.04000000	0.01149000
0.05000000	0.00528600
0.06000000	0.00281500
0.07000000	0.00269100
0.08000000	0.00260100
0.09000000	0.00267000
0.10000000	0.00271900
0.11000000	0.00273700
0.12000000	0.00265300
0.13000000	0.00270600
0.14000000	0.00273100
0.15000000	0.00271000
0.16000000	0.00264400


==> Data/RMSE1st/rmse_7_by_7_d_2.0_noise_0_dB.txt <==
0.02000000	0.00901700
0.03000000	0.01087000
0.04000000	0.01148000
0.05000000	0.00537300
0.06000000	0.00284300
0.07000000	0.00270100
0.08000000	0.00260600
0.09000000	0.00267400
0.10000000	0.00272400
0.11000000	0.00274100
0.12000000	0.00265800
0.13000000	0.00270900
0.14000000	0.00273300
0.15000000	0.00271200
0.16000000	0.00264700


==> Data/RMSE1st/rmse_7_by_7_d_2.0_noise_10_dB.txt <==
0.02000000	0.00907200
0.03000000	0.01089000
0.04000000	0.01134000
0.05000000	0.00575400
0.06000000	0.00302000
0.07000000	0.00278600
0.08000000	0.00266600
0.09000000	0.00275600
0.10000000	0.00276500
0.11000000	0.00279700
0.12000000	0.00271900
0.13000000	0.00276400
0.14000000	0.00279900
0.15000000	0.00276200
0.16000000	0.00269400

